Metasurface-enabled small-satellite polarisation imaging

Polarisation imaging is used to distinguish objects and surface characteristics that are otherwise not visible with black-and-white or colour imaging. Full-Stokes polarisation imaging allows complex image processing like water glint filtering, which is particularly useful for remote Earth observations. The relatively low cost of small-satellites makes their use in remote sensing more accessible. However, their size and weight limitations cannot accommodate the bulky conventional optics needed for full-Stokes polarisation imaging. We present the modelling of an ultra-thin topology-optimised diffractive metasurface that encodes polarisation states in five different diffraction orders. Positioning the metasurface in a telescope's pupil plane allows the diffraction orders to be imaged onto a single detector, resulting in the capability to perform single-shot full-Stokes polarisation imaging of the Earth's surface. The five rectangular image swaths are designed to use the full width of the camera, and then each successive frame can be stitched together as the satellite moves over the Earth's surface, restoring the full field of view achievable with any chosen camera without comprising the on-ground resolution. Each set of four out of the five orders enables the reconstruction of the full polarisation state, and their simultaneous reconstructions allow for error monitoring. The lightweight design and compact footprint of the polarisation imaging optical system achievable with a metasurface is a novel approach to increase the functionality of small satellites while working within their weight and volume constraints.

==> rsc_template_details/README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate.tex (the template with example text)

 - rsc-articletemplate.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


